Experiential Robot Learning with Accelerated Neuroevolution

Derivative-based optimization techniques such as Stochastic Gradient Descent has been wildly successful in training deep neural networks. However, it has constraints such as end-to-end network differentiability. As an alternative, we present the Accelerated Neuroevolution algorithm. The new algorithm is aimed towards physical robotic learning tasks following the Experiential Robot Learning method. We test our algorithm first on a simulated task of playing the game Flappy Bird, then on a physical NAO robot in a static Object Centering task. The agents successfully navigate the given tasks, in a relatively low number of generations. Based on our results, we propose to use the algorithm in more complex tasks.

==> data_csv.csv <==
a,b,c,d,e,f,g,h
50,109,58,162,42,102,48,225
43,162,46,111,30,53,32,55
36,101,41,80,35,174,32,81
31,32,64,102,31,36,36,101
30,32,68,101,31,33,35,72
32,32,52,162,31,36,32,61
32,66,41,101,33,101,31,33
33,85,48,120,32,32,31,32
32,32,32,76,32,32,29,32
32,32,37,162,32,32,31,32
32,32,30,32,32,32,31,32
32,32,31,101,33,101,31,32
32,32,37,162,32,32,31,32
31,32,28,47,32,32,28,32
32,32,30,66,31,32,28,28
32,32,28,53,32,32,28,32
32,32,29,64,32,32,28,32
31,32,29,102,32,32,28,29
31,32,54,109,32,32,28,64
31,34,82,550,32,32,28,28
32,32,50,162,32,32,31,74
32,32,28,28,32,32,42,76
32,32,29,102,32,32,43,83
32,32,30,101,32,32,50,93
32,32,28,60,32,32,55,76
32,32,28,28,32,32,42,95
32,32,28,28,32,32,58,78
32,32,28,28,32,32,58,76
31,32,28,28,31,32,56,76
32,49,28,28,32,32,54,76
32,32,28,28,31,32,58,76
32,32,28,28,31,32,46,59
31,32,28,28,30,32,39,53
32,59,28,28,30,32,48,74
31,32,28,28,31,32,38,59
32,32,28,28,30,32,49,74
32,32,28,28,31,32,52,74
32,32,28,28,32,32,56,76
31,32,28,28,31,32,57,76
31,32,28,28,31,32,52,74
32,32,28,28,31,32,51,76
32,32,28,28,31,66,29,55
32,32,28,28,31,32,44,76
32,32,29,101,28,32,35,76
32,32,46,104,31,76,43,76
32,32,81,226,30,70,31,76
32,32,76,534,30,74,38,74
32,32,42,116,28,32,40,76
32,32,55,114,30,66,37,70
32,32,74,107,28,28,28,28
32,32,70,163,28,32,28,32
32,32,43,101,28,28,33,76
32,32,54,102,28,28,36,72
32,32,43,101,28,28,28,28
32,32,60,163,28,28,28,28
32,32,41,102,28,28,28,28
32,32,37,101,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,76
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,29,76,28,28
32,32,32,32,28,76,28,28
32,32,32,77,29,70,28,28
32,32,32,32,41,93,28,28
32,32,32,32,36,76,28,28
32,32,32,32,30,72,28,28
32,32,33,101,28,32,28,28
32,32,32,32,28,76,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,29,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,28,28,28,28
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,31,32,,,,
32,32,33,101,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
32,32,32,32,,,,
33,61,33,101,,,,
35,70,37,225,,,,
33,72,31,32,,,,
34,70,32,32,,,,
32,66,45,534,,,,
32,32,49,228,,,,
32,59,71,225,,,,
32,32,69,171,,,,
32,32,34,103,,,,
32,32,34,162,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,29,60,,,,
32,32,28,44,,,,
32,32,28,56,,,,
32,32,28,36,,,,
32,32,28,32,,,,
32,32,29,43,,,,
32,32,30,42,,,,
32,32,28,40,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,28,28,,,,
32,32,30,72,,,,
32,32,32,76,,,,
32,32,32,76,,,,
32,32,29,74,,,,
32,32,28,28,,,,
32,32,28,72,,,,
32,32,31,68,,,,
32,32,49,76,,,,
32,32,54,76,,,,
32,32,45,76,,,,
32,32,49,78,,,,
32,32,53,77,,,,
32,32,48,73,,,,
32,32,49,78,,,,
32,32,39,72,,,,
32,32,41,72,,,,
32,32,36,68,,,,
32,32,37,64,,,,
32,32,57,76,,,,
32,32,49,70,,,,
32,32,52,72,,,,
32,32,52,76,,,,
32,32,61,76,,,,
32,32,62,76,,,,
32,32,53,76,,,,
32,32,44,76,,,,
32,32,43,76,,,,
32,32,57,76,,,,
32,32,65,76,,,,
32,32,63,76,,,,
32,32,60,74,,,,
32,32,55,72,,,,
32,32,49,63,,,,
32,32,59,70,,,,
32,32,52,70,,,,
32,32,49,63,,,,
32,32,36,61,,,,
32,32,46,63,,,,
32,32,48,80,,,,
32,32,40,74,,,,
32,32,46,78,,,,
32,32,43,64,,,,
32,32,39,47,,,,
32,32,42,61,,,,
32,32,49,80,,,,
32,32,45,76,,,,
32,32,54,72,,,,
32,32,46,80,,,,
32,32,54,87,,,,
32,32,53,76,,,,
32,32,61,76,,,,
32,32,57,78,,,,
32,32,44,72,,,,
32,32,48,70,,,,
32,32,46,76,,,,
32,32,63,83,,,,
32,32,43,70,,,,
32,32,66,72,,,,
32,32,53,74,,,,
32,32,44,66,,,,
32,32,43,68,,,,
32,32,66,80,,,,
32,32,58,76,,,,
32,32,53,76,,,,
32,32,51,74,,,,
32,32,63,70,,,,
32,32,66,78,,,,
32,32,69,101,,,,
32,32,65,76,,,,
32,32,64,74,,,,
32,32,60,91,,,,
32,32,52,80,,,,
32,32,66,76,,,,
32,32,69,101,,,,
32,32,75,97,,,,
32,32,66,93,,,,
32,32,68,78,,,,
32,32,76,93,,,,
32,32,77,101,,,,
32,32,63,85,,,,
32,32,70,78,,,,
32,32,69,78,,,,
32,32,77,89,,,,
31,32,75,83,,,,
31,32,67,76,,,,
32,32,66,76,,,,
32,32,71,93,,,,
32,32,61,70,,,,
32,32,59,70,,,,
32,32,59,70,,,,
32,32,54,64,,,,
32,32,45,68,,,,
32,32,41,61,,,,
32,32,32,55,,,,
32,32,32,53,,,,
32,32,34,63,,,,
32,32,38,68,,,,
32,32,37,63,,,,
32,32,33,42,,,,
32,32,40,64,,,,
32,32,34,42,,,,
32,32,43,55,,,,
32,32,37,44,,,,
32,32,32,36,,,,
32,32,33,42,,,,
32,32,32,36,,,,
32,32,33,38,,,,
32,32,32,34,,,,
32,32,35,63,,,,
32,32,39,49,,,,
32,32,36,51,,,,
32,32,44,53,,,,
32,32,44,55,,,,
32,32,42,53,,,,
32,32,44,72,,,,
32,32,43,66,,,,
32,32,41,51,,,,
32,32,44,55,,,,
31,32,47,59,,,,
33,72,51,61,,,,
33,76,51,59,,,,
34,74,52,63,,,,
32,32,52,59,,,,
32,36,51,61,,,,
32,44,51,63,,,,
32,32,51,63,,,,
32,32,50,66,,,,
32,36,51,64,,,,
37,76,50,59,,,,
35,63,51,61,,,,
40,76,57,70,,,,
43,76,59,66,,,,
37,72,58,63,,,,
34,68,59,68,,,,
38,70,59,68,,,,
34,61,58,72,,,,
35,74,63,74,,,,
34,76,61,68,,,,
34,66,62,74,,,,
38,76,61,72,,,,
34,74,59,68,,,,
33,59,61,72,,,,
32,49,61,74,,,,
32,32,66,76,,,,
32,32,67,76,,,,
32,32,65,76,,,,
32,32,60,74,,,,
32,32,60,70,,,,
32,32,53,61,,,,
32,44,65,76,,,,
32,32,56,76,,,,
32,32,62,74,,,,
32,32,63,72,,,,
32,32,61,68,,,,
32,32,63,76,,,,
32,32,56,68,,,,
32,32,54,66,,,,
32,32,60,76,,,,
32,42,58,74,,,,
32,32,60,74,,,,
32,32,58,76,,,,
32,32,54,68,,,,
32,32,62,72,,,,
32,32,56,64,,,,
32,32,61,68,,,,
32,32,54,66,,,,
32,32,63,72,,,,
32,32,67,76,,,,
32,32,70,76,,,,
32,32,66,70,,,,
32,32,65,74,,,,
32,32,57,70,,,,
32,32,56,63,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,34,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,47,,,,,,
32,44,,,,,,
32,32,,,,,,
32,36,,,,,,
32,45,,,,,,
39,59,,,,,,
32,34,,,,,,
32,32,,,,,,
32,36,,,,,,
32,40,,,,,,
32,32,,,,,,
32,34,,,,,,
32,38,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,38,,,,,,
32,45,,,,,,
33,53,,,,,,
36,53,,,,,,
33,45,,,,,,
32,40,,,,,,
32,32,,,,,,
32,42,,,,,,
32,36,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,38,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,45,,,,,,
32,36,,,,,,
32,32,,,,,,
32,42,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,
32,32,,,,,,

==> long.csv <==
generation,longgen,longwinner
1,50,109
2,43,162
3,36,101
4,31,32
5,30,32
6,32,32
7,32,66
8,33,85
9,32,32
10,32,32
11,32,32
12,32,32
13,32,32
14,31,32
15,32,32
16,32,32
17,32,32
18,31,32
19,31,32
20,31,34
21,32,32
22,32,32
23,32,32
24,32,32
25,32,32
26,32,32
27,32,32
28,32,32
29,31,32
30,32,49
31,32,32
32,32,32
33,31,32
34,32,59
35,31,32
36,32,32
37,32,32
38,32,32
39,31,32
40,31,32
41,32,32
42,32,32
43,32,32
44,32,32
45,32,32
46,32,32
47,32,32
48,32,32
49,32,32
50,32,32
51,32,32
52,32,32
53,32,32
54,32,32
55,32,32
56,32,32
57,32,32
58,32,32
59,32,32
60,32,32
61,32,32
62,32,32
63,32,32
64,32,32
65,32,32
66,32,32
67,32,32
68,32,32
69,32,32
70,32,32
71,32,32
72,32,32
73,32,32
74,32,32
75,32,32
76,32,32
77,32,32
78,32,32
79,32,32
80,32,32
81,32,32
82,32,32
83,32,32
84,32,32
85,32,32
86,32,32
87,32,32
88,32,32
89,32,32
90,32,32
91,32,32
92,32,32
93,32,32
94,32,32
95,32,32
96,32,32
97,32,32
98,32,32
99,32,32
100,32,32
101,32,32
102,32,32
103,32,32
104,32,32
105,32,32
106,32,32
107,32,32
108,32,32
109,32,32
110,32,32
111,32,32
112,32,32
113,32,32
114,32,32
115,32,32
116,32,32
117,32,32
118,32,32
119,32,32
120,32,32
121,32,32
122,32,32
123,32,32
124,32,32
125,32,32
126,32,32
127,32,32
128,32,32
129,32,32
130,32,32
131,32,32
132,32,32
133,32,32
134,32,32
135,32,32
136,33,61
137,35,70
138,33,72
139,34,70
140,32,66
141,32,32
142,32,59
143,32,32
144,32,32
145,32,32
146,32,32
147,32,32
148,32,32
149,32,32
150,32,32
151,32,32
152,32,32
153,32,32
154,32,32
155,32,32
156,32,32
157,32,32
158,32,32
159,32,32
160,32,32
161,32,32
162,32,32
163,32,32
164,32,32
165,32,32
166,32,32
167,32,32
168,32,32
169,32,32
170,32,32
171,32,32
172,32,32
173,32,32
174,32,32
175,32,32
176,32,32
177,32,32
178,32,32
179,32,32
180,32,32
181,32,32
182,32,32
183,32,32
184,32,32
185,32,32
186,32,32
187,32,32
188,32,32
189,32,32
190,32,32
191,32,32
192,32,32
193,32,32
194,32,32
195,32,32
196,32,32
197,32,32
198,32,32
199,32,32
200,32,32
201,32,32
202,32,32
203,32,32
204,32,32
205,32,32
206,32,32
207,32,32
208,32,32
209,32,32
210,32,32
211,32,32
212,32,32
213,32,32
214,32,32
215,32,32
216,32,32
217,32,32
218,32,32
219,32,32
220,32,32
221,32,32
222,32,32
223,32,32
224,32,32
225,32,32
226,32,32
227,32,32
228,32,32
229,32,32
230,32,32
231,32,32
232,32,32
233,32,32
234,32,32
235,32,32
236,32,32
237,32,32
238,32,32
239,32,32
240,32,32
241,32,32
242,32,32
243,32,32
244,32,32
245,32,32
246,32,32
247,32,32
248,32,32
249,32,32
250,32,32
251,32,32
252,32,32
253,32,32
254,32,32
255,32,32
256,32,32
257,32,32
258,32,32
259,32,32
260,32,32
261,32,32
262,32,32
263,32,32
264,32,32
265,32,32
266,32,32
267,32,32
268,32,32
269,32,32
270,32,32
271,32,32
272,32,32
273,32,32
274,32,32
275,32,32
276,32,32
277,32,32
278,32,32
279,32,32
280,32,32
281,32,32
282,32,32
283,32,32
284,32,32
285,32,32
286,31,32
287,31,32
288,32,32
289,32,32
290,32,32
291,32,32
292,32,32
293,32,32
294,32,32
295,32,32
296,32,32
297,32,32
298,32,32
299,32,32
300,32,32
301,32,32
302,32,32
303,32,32
304,32,32
305,32,32
306,32,32
307,32,32
308,32,32
309,32,32
310,32,32
311,32,32
312,32,32
313,32,32
314,32,32
315,32,32
316,32,32
317,32,32
318,32,32
319,32,32
320,32,32
321,31,32
322,33,72
323,33,76
324,34,74
325,32,32
326,32,36
327,32,44
328,32,32
329,32,32
330,32,36
331,37,76
332,35,63
333,40,76
334,43,76
335,37,72
336,34,68
337,38,70
338,34,61
339,35,74
340,34,76
341,34,66
342,38,76
343,34,74
344,33,59
345,32,49
346,32,32
347,32,32
348,32,32
349,32,32
350,32,32
351,32,32
352,32,44
353,32,32
354,32,32
355,32,32
356,32,32
357,32,32
358,32,32
359,32,32
360,32,32
361,32,42
362,32,32
363,32,32
364,32,32
365,32,32
366,32,32
367,32,32
368,32,32
369,32,32
370,32,32
371,32,32
372,32,32
373,32,32
374,32,32
375,32,32
376,32,32
377,32,32
378,32,32
379,32,32
380,32,32
381,32,32
382,32,32
383,32,32
384,32,32
385,32,32
386,32,32
387,32,32
388,32,32
389,32,32
390,32,32
391,32,32
392,32,32
393,32,32
394,32,32
395,32,32
396,32,32
397,32,32
398,32,32
399,32,32
400,32,32
401,32,32
402,32,32
403,32,32
404,32,32
405,32,32
406,32,32
407,32,32
408,32,32
409,32,32
410,32,32
411,32,32
412,32,32
413,32,32
414,32,32
415,32,32
416,32,32
417,32,32
418,32,32
419,32,32
420,32,32
421,32,32
422,32,32
423,32,32
424,32,32
425,32,32
426,32,32
427,32,32
428,32,32
429,32,32
430,32,32
431,32,32
432,32,32
433,32,32
434,32,32
435,32,32
436,32,32
437,32,32
438,32,32
439,32,32
440,32,32
441,32,32
442,32,32
443,32,32
444,32,32
445,32,32
446,32,32
447,32,32
448,32,32
449,32,32
450,32,32
451,32,32
452,32,32
453,32,32
454,32,32
455,32,32
456,32,32
457,32,32
458,32,32
459,32,32
460,32,32
461,32,32
462,32,32
463,32,32
464,32,32
465,32,32
466,32,32
467,32,32
468,32,32
469,32,32
470,32,32
471,32,32
472,32,32
473,32,32
474,32,32
475,32,32
476,32,32
477,32,32
478,32,32
479,32,32
480,32,32
481,32,32
482,32,32
483,32,32
484,32,32
485,32,32
486,32,32
487,32,32
488,32,32
489,32,32
490,32,32
491,32,32
492,32,32
493,32,32
494,32,32
495,32,32
496,32,32
497,32,32
498,32,32
499,32,32
500,32,32
501,32,32
502,32,32
503,32,32
504,32,32
505,32,32
506,32,32
507,32,32
508,32,32
509,32,32
510,32,32
511,32,32
512,32,32
513,32,32
514,32,32
515,32,32
516,32,32
517,32,32
518,32,32
519,32,32
520,32,32
521,32,32
522,32,32
523,32,32
524,32,32
525,32,32
526,32,32
527,32,32
528,32,32
529,32,32
530,32,32
531,32,32
532,32,32
533,32,32
534,32,32
535,32,32
536,32,32
537,32,32
538,32,32
539,32,32
540,32,32
541,32,32
542,32,32
543,32,32
544,32,32
545,32,32
546,32,32
547,32,32
548,32,32
549,32,32
550,32,32
551,32,32
552,32,32
553,32,32
554,32,32
555,32,32
556,32,32
557,32,32
558,32,32
559,32,32
560,32,32
561,32,32
562,32,32
563,32,32
564,32,32
565,32,32
566,32,32
567,32,32
568,32,32
569,32,32
570,32,32
571,32,32
572,32,32
573,32,32
574,32,32
575,32,32
576,32,32
577,32,32
578,32,32
579,32,32
580,32,32
581,32,32
582,32,32
583,32,32
584,32,32
585,32,32
586,32,32
587,32,32
588,32,32
589,32,32
590,32,32
591,32,32
592,32,32
593,32,32
594,32,32
595,32,32
596,32,32
597,32,32
598,32,32
599,32,32
600,32,32
601,32,32
602,32,32
603,32,32
604,32,32
605,32,32
606,32,32
607,32,32
608,32,32
609,32,32
610,32,32
611,32,32
612,32,32
613,32,32
614,32,32
615,32,32
616,32,32
617,32,32
618,32,32
619,32,32
620,32,32
621,32,32
622,32,32
623,32,32
624,32,32
625,32,32
626,32,32
627,32,32
628,32,32
629,32,32
630,32,32
631,32,32
632,32,32
633,32,32
634,32,32
635,32,32
636,32,32
637,32,32
638,32,32
639,32,32
640,32,32
641,32,32
642,32,32
643,32,32
644,32,32
645,32,32
646,32,32
647,32,32
648,32,32
649,32,32
650,32,32
651,32,32
652,32,32
653,32,32
654,32,32
655,32,32
656,32,32
657,32,32
658,32,32
659,32,32
660,32,32
661,32,32
662,32,32
663,32,32
664,32,32
665,32,32
666,32,32
667,32,32
668,32,32
669,32,32
670,32,32
671,32,32
672,32,32
673,32,32
674,32,32
675,32,32
676,32,32
677,32,32
678,32,32
679,32,32
680,32,32
681,32,32
682,32,32
683,32,32
684,32,32
685,32,32
686,32,32
687,32,32
688,32,32
689,32,32
690,32,32
691,32,32
692,32,32
693,32,32
694,32,32
695,32,32
696,32,32
697,32,32
698,32,32
699,32,32
700,32,32
701,32,34
702,32,32
703,32,32
704,32,32
705,32,32
706,32,47
707,32,44
708,32,32
709,32,36
710,32,45
711,39,59
712,32,34
713,32,32
714,32,36
715,32,40
716,32,32
717,32,34
718,32,38
719,32,32
720,32,32
721,32,32
722,32,32
723,32,32
724,32,38
725,32,45
726,33,53
727,36,53
728,33,45
729,32,40
730,32,32
731,32,42
732,32,36
733,32,32
734,32,32
735,32,32
736,32,38
737,32,32
738,32,32
739,32,32
740,32,32
741,32,45
742,32,36
743,32,32
744,32,42
745,32,32
746,32,32
747,32,32
748,32,32
749,32,32
750,32,32

==> med.csv <==
generation,mediumgen,mediumwinner
1,58,162
2,46,111
3,41,80
4,64,102
5,68,101
6,52,162
7,41,101
8,48,120
9,32,76
10,37,162
11,30,32
12,31,101
13,37,162
14,28,47
15,30,66
16,28,53
17,29,64
18,29,102
19,54,109
20,82,550
21,50,162
22,28,28
23,29,102
24,30,101
25,28,60
26,28,28
27,28,28
28,28,28
29,28,28
30,28,28
31,28,28
32,28,28
33,28,28
34,28,28
35,28,28
36,28,28
37,28,28
38,28,28
39,28,28
40,28,28
41,28,28
42,28,28
43,28,28
44,29,101
45,46,104
46,81,226
47,76,534
48,42,116
49,55,114
50,74,107
51,70,163
52,43,101
53,54,102
54,43,101
55,60,163
56,41,102
57,37,101
58,32,32
59,32,32
60,32,32
61,32,32
62,32,32
63,32,32
64,32,77
65,32,32
66,32,32
67,32,32
68,33,101
69,32,32
70,32,32
71,32,32
72,32,32
73,32,32
74,32,32
75,32,32
76,32,32
77,32,32
78,32,32
79,32,32
80,32,32
81,32,32
82,32,32
83,32,32
84,32,32
85,32,32
86,32,32
87,32,32
88,32,32
89,32,32
90,32,32
91,32,32
92,32,32
93,32,32
94,32,32
95,32,32
96,32,32
97,32,32
98,32,32
99,32,32
100,32,32
101,32,32
102,32,32
103,32,32
104,32,32
105,32,32
106,32,32
107,32,32
108,32,32
109,32,32
110,32,32
111,32,32
112,32,32
113,32,32
114,32,32
115,32,32
116,32,32
117,32,32
118,32,32
119,32,32
120,31,32
121,33,101
122,32,32
123,32,32
124,32,32
125,32,32
126,32,32
127,32,32
128,32,32
129,32,32
130,32,32
131,32,32
132,32,32
133,32,32
134,32,32
135,32,32
136,33,101
137,37,225
138,31,32
139,32,32
140,45,534
141,49,228
142,71,225
143,69,171
144,34,103
145,34,162
146,28,28
147,28,28
148,28,28
149,28,28
150,28,28
151,28,28
152,28,28
153,28,28
154,28,28
155,28,28
156,28,28
157,29,60
158,28,44
159,28,56
160,28,36
161,28,32
162,29,43
163,30,42
164,28,40
165,28,28
166,28,28
167,28,28
168,28,28
169,28,28
170,28,28
171,28,28
172,28,28
173,28,28
174,28,28
175,28,28
176,28,28
177,28,28
178,28,28
179,28,28
180,28,28
181,28,28
182,28,28
183,28,28
184,28,28
185,28,28
186,28,28
187,28,28
188,28,28
189,28,28
190,28,28
191,28,28
192,28,28
193,28,28
194,28,28
195,28,28
196,28,28
197,28,28
198,28,28
199,28,28
200,28,28
201,28,28
202,28,28
203,30,72
204,32,76
205,32,76
206,29,74
207,28,28
208,28,72
209,31,68
210,49,76
211,54,76
212,45,76
213,49,78
214,53,77
215,48,73
216,49,78
217,39,72
218,41,72
219,36,68
220,37,64
221,57,76
222,49,70
223,52,72
224,52,76
225,61,76
226,62,76
227,53,76
228,44,76
229,43,76
230,57,76
231,65,76
232,63,76
233,60,74
234,55,72
235,49,63
236,59,70
237,52,70
238,49,63
239,36,61
240,46,63
241,48,80
242,40,74
243,46,78
244,43,64
245,39,47
246,42,61
247,49,80
248,45,76
249,54,72
250,46,80
251,54,87
252,53,76
253,61,76
254,57,78
255,44,72
256,48,70
257,46,76
258,63,83
259,43,70
260,66,72
261,53,74
262,44,66
263,43,68
264,66,80
265,58,76
266,53,76
267,51,74
268,63,70
269,66,78
270,69,101
271,65,76
272,64,74
273,60,91
274,52,80
275,66,76
276,69,101
277,75,97
278,66,93
279,68,78
280,76,93
281,77,101
282,63,85
283,70,78
284,69,78
285,77,89
286,75,83
287,67,76
288,66,76
289,71,93
290,61,70
291,59,70
292,59,70
293,54,64
294,45,68
295,41,61
296,32,55
297,32,53
298,34,63
299,38,68
300,37,63
301,33,42
302,40,64
303,34,42
304,43,55
305,37,44
306,32,36
307,33,42
308,32,36
309,33,38
310,32,34
311,35,63
312,39,49
313,36,51
314,44,53
315,44,55
316,42,53
317,44,72
318,43,66
319,41,51
320,44,55
321,47,59
322,51,61
323,51,59
324,52,63
325,52,59
326,51,61
327,51,63
328,51,63
329,50,66
330,51,64
331,50,59
332,51,61
333,57,70
334,59,66
335,58,63
336,59,68
337,59,68
338,58,72
339,63,74
340,61,68
341,62,74
342,61,72
343,59,68
344,61,72
345,61,74
346,66,76
347,67,76
348,65,76
349,60,74
350,60,70
351,53,61
352,65,76
353,56,76
354,62,74
355,63,72
356,61,68
357,63,76
358,56,68
359,54,66
360,60,76
361,58,74
362,60,74
363,58,76
364,54,68
365,62,72
366,56,64
367,61,68
368,54,66
369,63,72
370,67,76
371,70,76
372,66,70
373,65,74
374,57,70
375,56,63

==> myalgo.csv <==
generation,score1,mu1,score2,mu2,score3,mu3,score4,mu4,score5,mu5
1,47,0.95,52,0.95,33,0.95,41,0.95,43,0.95
2,52,0.95,85,0.95,32,0.95,63,0.95,65,0.95
3,42,0.85,79,0.85,53,0.85,54,0.95,57,0.95
4,54,0.95,85,0.75,62,0.95,56,0.95,79,0.95
5,60,0.95,75,0.95,70,0.95,51,0.95,77,0.95
6,59,0.85,66,0.95,61,0.85,55,0.85,102,0.95
7,73,0.95,85,0.85,61,0.95,47,0.75,87,0.95
8,92,0.95,61,0.75,52,0.85,42,0.65,138,0.95
9,91,0.95,64,0.95,68,0.95,53,0.95,92,0.95
10,61,0.95,45,0.85,59,0.85,69,0.85,83,0.95
11,95,0.95,42,0.95,83,0.95,58,0.95,96,0.95
12,98,0.95,43,0.85,88,0.95,66,0.85,93,0.95
13,83,0.95,51,0.75,73,0.95,55,0.75,115,0.95
14,79,0.95,53,0.95,86,0.95,61,0.95,112,0.95
15,71,0.85,68,0.85,101,0.95,70,0.95,101,0.95
16,90,0.95,45,0.75,83,0.95,98,0.95,114,0.95
17,69,0.95,43,0.95,69,0.95,117,0.95,110,0.85
18,74,0.95,48,0.95,173,0.95,95,0.95,67,0.95
19,79,0.95,47,0.95,154,0.95,86,0.95,85,0.85
20,91,0.95,51,0.85,77,0.85,135,0.95,75,0.75
21,83,0.95,64,0.75,81,0.95,149,0.95,66,0.95
22,93,0.95,58,0.95,87,0.95,113,0.95,73,0.95
23,157,0.95,59,0.85,80,0.85,129,0.95,90,0.95
24,99,0.95,54,0.75,68,0.75,99,0.95,93,0.85
25,85,0.95,75,0.65,78,0.95,127,0.95,101,0.95
26,82,0.95,68,0.55,52,0.85,204,0.95,97,0.95
27,68,0.85,99,0.95,65,0.75,86,0.85,125,0.95
28,58,0.75,80,0.95,62,0.95,95,0.75,101,0.95
29,48,0.65,90,0.85,64,0.95,85,0.95,100,0.95
30,52,0.95,99,0.95,51,0.85,86,0.95,94,0.95
31,,,106,0.95,58,0.75,106,0.95,108,0.85
32,,,108,0.85,117,0.65,94,0.95,95,0.95
33,,,108,0.75,63,0.95,99,0.95,86,0.95
34,,,90,0.65,70,0.95,139,0.95,90,0.95
35,,,105,0.95,139,0.85,85,0.95,89,0.95
36,,,102,0.85,61,0.95,113,0.95,112,0.95
37,,,111,0.75,52,0.95,100,0.95,100,0.95
38,,,95,0.95,187,0.95,103,0.95,87,0.95
39,,,113,0.85,66,0.95,159,0.95,98,0.85
40,,,77,0.95,280,0.95,108,0.95,79,0.75
41,,,95,0.85,167,0.95,109,0.95,61,0.65
42,,,67,0.95,76,0.95,256,0.95,59,0.95
43,,,89,0.95,81,0.95,86,0.95,60,0.85
44,,,122,0.95,88,0.95,81,0.85,76,0.95
45,,,107,0.95,83,0.95,71,0.95,77,0.85
46,,,96,0.95,87,0.85,254,0.95,94,0.95
47,,,211,0.95,81,0.95,115,0.95,87,0.95
48,,,104,0.95,59,0.85,112,0.85,87,0.95
49,,,228,0.95,85,0.95,147,0.95,156,0.95
50,,,147,0.95,89,0.85,165,0.95,114,0.95
51,,,,,94,0.95,116,0.95,115,0.95
52,,,,,93,0.95,143,0.95,91,0.95
53,,,,,84,0.95,212,0.95,94,0.85
54,,,,,80,0.85,173,0.95,66,0.95
55,,,,,90,0.95,116,0.95,99,0.85
56,,,,,79,0.85,111,0.95,78,0.95
57,,,,,73,0.95,159,0.95,70,0.85
58,,,,,71,0.85,212,0.95,155,0.95
59,,,,,76,0.95,101,0.95,113,0.95
60,,,,,89,0.95,178,0.95,132,0.95
61,,,,,71,0.95,185,0.85,143,0.95
62,,,,,69,0.85,102,0.95,177,0.95
63,,,,,67,0.95,159,0.95,106,0.95
64,,,,,85,0.85,138,0.95,454,0.95
65,,,,,78,0.95,159,0.95,168,0.95
66,,,,,68,0.95,103,0.95,125,0.85
67,,,,,75,0.85,99,0.95,107,0.95
68,,,,,51,0.95,129,0.95,112,0.95
69,,,,,71,0.85,268,0.95,151,0.95
70,,,,,75,0.95,86,0.95,166,0.95
71,,,,,81,0.95,127,0.95,208,0.95
72,,,,,75,0.95,106,0.95,126,0.95
73,,,,,73,0.85,110,0.95,151,0.95
74,,,,,71,0.95,99,0.95,273,0.95
75,,,,,94,0.95,110,0.95,132,0.95

==> mymed.csv <==
a,b,c
1,58,162
2,46,111
3,41,80
4,64,102
5,68,101
6,52,162
7,41,101
8,48,120
9,32,76
10,37,162
11,30,32
12,31,101
13,37,162
14,28,47
15,30,66
16,28,53
17,29,64
18,29,102
19,54,109
20,82,550
21,50,162
22,28,28
23,29,102
24,30,101
25,28,60
26,28,28
27,28,28
28,28,28
29,28,28
30,28,28
31,28,28
32,28,28
33,28,28
34,28,28
35,28,28
36,28,28
37,28,28
38,28,28
39,28,28
40,28,28
41,28,28
42,28,28
43,28,28
44,29,101
45,46,104
46,81,226
47,76,534
48,42,116
49,55,114
50,74,107
51,70,163
52,43,101
53,54,102
54,43,101
55,60,163
56,41,102
57,37,101
58,32,32
59,32,32
60,32,32
61,32,32
62,32,32
63,32,32
64,32,77
65,32,32
66,32,32
67,32,32
68,33,101
69,32,32
70,32,32
71,32,32
72,32,32
73,32,32
74,32,32
75,32,32
76,32,32
77,32,32
78,32,32
79,32,32
80,32,32
81,32,32
82,32,32
83,32,32
84,32,32
85,32,32
86,32,32
87,32,32
88,32,32
89,32,32
90,32,32
91,32,32
92,32,32
93,32,32
94,32,32
95,32,32
96,32,32
97,32,32
98,32,32
99,32,32
100,32,32
101,32,32
102,32,32
103,32,32
104,32,32
105,32,32
106,32,32
107,32,32
108,32,32
109,32,32
110,32,32
111,32,32
112,32,32
113,32,32
114,32,32
115,32,32
116,32,32
117,32,32
118,32,32
119,32,32
120,31,32
121,33,101
122,32,32
123,32,32
124,32,32
125,32,32
126,32,32
127,32,32
128,32,32
129,32,32
130,32,32
131,32,32
132,32,32
133,32,32
134,32,32
135,32,32
136,33,101
137,37,225
138,31,32
139,32,32
140,45,534
141,49,228
142,71,225
143,69,171
144,34,103
145,34,162
146,28,28
147,28,28
148,28,28
149,28,28
150,28,28
151,28,28
152,28,28
153,28,28
154,28,28
155,28,28
156,28,28
157,29,60
158,28,44
159,28,56
160,28,36
161,28,32
162,29,43
163,30,42
164,28,40
165,28,28
166,28,28
167,28,28
168,28,28
169,28,28
170,28,28
171,28,28
172,28,28
173,28,28
174,28,28
175,28,28
176,28,28
177,28,28
178,28,28
179,28,28
180,28,28
181,28,28
182,28,28
183,28,28
184,28,28
185,28,28
186,28,28
187,28,28
188,28,28
189,28,28
190,28,28
191,28,28
192,28,28
193,28,28
194,28,28
195,28,28
196,28,28
197,28,28
198,28,28
199,28,28
200,28,28
201,28,28
202,28,28
203,30,72
204,32,76
205,32,76
206,29,74
207,28,28
208,28,72
209,31,68
210,49,76
211,54,76
212,45,76
213,49,78
214,53,77
215,48,73
216,49,78
217,39,72
218,41,72
219,36,68
220,37,64
221,57,76
222,49,70
223,52,72
224,52,76
225,61,76
226,62,76
227,53,76
228,44,76
229,43,76
230,57,76
231,65,76
232,63,76
233,60,74
234,55,72
235,49,63
236,59,70
237,52,70
238,49,63
239,36,61
240,46,63
241,48,80
242,40,74
243,46,78
244,43,64
245,39,47
246,42,61
247,49,80
248,45,76
249,54,72
250,46,80
251,54,87
252,53,76
253,61,76
254,57,78
255,44,72
256,48,70
257,46,76
258,63,83
259,43,70
260,66,72
261,53,74
262,44,66
263,43,68
264,66,80
265,58,76
266,53,76
267,51,74
268,63,70
269,66,78
270,69,101
271,65,76
272,64,74
273,60,91
274,52,80
275,66,76
276,69,101
277,75,97
278,66,93
279,68,78
280,76,93
281,77,101
282,63,85
283,70,78
284,69,78
285,77,89
286,75,83
287,67,76
288,66,76
289,71,93
290,61,70
291,59,70
292,59,70
293,54,64
294,45,68
295,41,61
296,32,55
297,32,53
298,34,63
299,38,68
300,37,63
301,33,42
302,40,64
303,34,42
304,43,55
305,37,44
306,32,36
307,33,42
308,32,36
309,33,38
310,32,34
311,35,63
312,39,49
313,36,51
314,44,53
315,44,55
316,42,53
317,44,72
318,43,66
319,41,51
320,44,55
321,47,59
322,51,61
323,51,59
324,52,63
325,52,59
326,51,61
327,51,63
328,51,63
329,50,66
330,51,64
331,50,59
332,51,61
333,57,70
334,59,66
335,58,63
336,59,68
337,59,68
338,58,72
339,63,74
340,61,68
341,62,74
342,61,72
343,59,68
344,61,72
345,61,74
346,66,76
347,67,76
348,65,76
349,60,74
350,60,70
351,53,61
352,65,76
353,56,76
354,62,74
355,63,72
356,61,68
357,63,76
358,56,68
359,54,66
360,60,76
361,58,74
362,60,74
363,58,76
364,54,68
365,62,72
366,56,64
367,61,68
368,54,66
369,63,72
370,67,76
371,70,76
372,66,70
373,65,74
374,57,70
375,56,63

==> robot.csv <==
experiment number,number of generations,left2,left3,center1,center2,center3,right1,right2,right3
1,2,4,5,14,5,3,5,2,2
2,4,,,,,,,,
3,5,,,,,,,,
4,14,,,,,,,,
5,5,,,,,,,,
6,3,,,,,,,,
7,5,,,,,,,,
8,2,,,,,,,,
9,2,,,,,,,,

==> short.csv <==
generation,shortgen1,shortwinner1,shortgen2,shortwinner2
1,42,102,48,225
2,30,53,32,55
3,35,174,32,81
4,31,36,36,101
5,31,33,35,72
6,31,36,32,61
7,33,101,31,33
8,32,32,31,32
9,32,32,29,32
10,32,32,31,32
11,32,32,31,32
12,33,101,31,32
13,32,32,31,32
14,32,32,28,32
15,31,32,28,28
16,32,32,28,32
17,32,32,28,32
18,32,32,28,29
19,32,32,28,64
20,32,32,28,28
21,32,32,31,74
22,32,32,42,76
23,32,32,43,83
24,32,32,50,93
25,32,32,55,76
26,32,32,42,95
27,32,32,58,78
28,32,32,58,76
29,31,32,56,76
30,32,32,54,76
31,31,32,58,76
32,31,32,46,59
33,30,32,39,53
34,30,32,48,74
35,31,32,38,59
36,30,32,49,74
37,31,32,52,74
38,32,32,56,76
39,31,32,57,76
40,31,32,52,74
41,31,32,51,76
42,31,66,29,55
43,31,32,44,76
44,28,32,35,76
45,31,76,43,76
46,30,70,31,76
47,30,74,38,74
48,28,32,40,76
49,30,66,37,70
50,28,28,28,28
51,28,32,28,32
52,28,28,33,76
53,28,28,36,72
54,28,28,28,28
55,28,28,28,28
56,28,28,28,28
57,28,28,28,28
58,28,28,28,28
59,28,28,28,76
60,28,28,28,28
61,28,28,28,28
62,29,76,28,28
63,28,76,28,28
64,29,70,28,28
65,41,93,28,28
66,36,76,28,28
67,30,72,28,28
68,28,32,28,28
69,28,76,28,28
70,28,28,28,28
71,28,28,28,28
72,28,28,28,28
73,28,28,28,28
74,28,28,28,28
75,28,28,28,28
76,28,28,28,28
77,28,28,28,28
78,28,28,28,28
79,28,28,28,28
80,28,28,28,28
81,28,28,28,28
82,28,28,28,28
83,28,29,28,28
84,28,28,28,28
85,28,28,28,28
86,28,28,28,28
87,28,28,28,28
88,28,28,28,28
89,28,28,28,28
90,28,28,28,28
91,28,28,28,28
92,28,28,28,28
93,28,28,28,28
94,28,28,28,28
95,28,28,28,28
96,28,28,28,28
97,28,28,28,28
98,28,28,28,28
99,28,28,28,28
100,28,28,28,28
